Translingual Obfuscation

Program obfuscation is an important software protection technique that prevents attackers from revealing the programming logic and design of the software. We introduce translingual obfuscation, a new software obfuscation scheme which makes programs obscure by "misusing" the unique features of certain programming languages. Translingual obfuscation translates part of a program from its original language to another language which has a different programming paradigm and execution model, thus increasing program complexity and impeding reverse engineering. In this paper, we investigate the feasibility and effectiveness of translingual obfuscation with Prolog, a logic programming language. We implement translingual obfuscation in a tool called BABEL, which can selectively translate C functions into Prolog predicates. By leveraging two important features of the Prolog language, i.e., unification and backtracking, BABEL obfuscates both the data layout and control flow of C programs, making them much more difficult to reverse engineer. Our experiments show that BABEL provides effective and stealthy software obfuscation, while the cost is only modest compared to one of the most popular commercial obfuscators on the market. With BABEL, we verified the feasibility of translingual obfuscation, which we consider to be a promising new direction for software obfuscation.

==> plot/babel-dist.csv <==
add, 0.0294660260631, 0.0289884912211, 0.0310135433974, 0.0334151177011, 0.0295349873719
and, 0.00804448587652, 0.00814347279711, 0.00943734535066, 0.00891778772019, 0.00863170405586
call, 0.103281028964, 0.108996159007, 0.109423001064, 0.0953990596064, 0.10415242906
cmov, 0.00301831196177, 0.00284702056813, 0.00241462160967, 0.003311887092, 0.00306046649829
cmp, 0.0314999641453, 0.0301102599237, 0.0276067752848, 0.0330049298503, 0.0308869410192
div, 0.000853993233244, 0.000922974249018, 0.000776982201131, 0.000987489270549, 0.000965681176645
jmp, 0.0304047667164, 0.0310545335785, 0.030995613039, 0.0328454123527, 0.0308126578517
jmp.cond, 0.0607117479481, 0.0587224616433, 0.0564567220914, 0.0659870714866, 0.0605036398752
lea, 0.0262847382934, 0.0261130714453, 0.0279474520961, 0.0258342385318, 0.0245357302035
leave, 0.0001, 0.0001, 0.00283299664105, 0.0001, 0.0001
mov, 0.533641466261, 0.534260094143, 0.540259631591, 0.514519890313, 0.531332640024
mul, 0.00182532904816, 0.00166135364823, 0.0014523590375, 0.00176988461568, 0.00171594116773
neg, 0.000554117746762, 0.000610582964735, 0.000490096465329, 0.000615281776265, 0.000601693656218
nop, 0.00104304517037, 0.000993972268174, 0.000980192930657, 0.00110902641154, 0.00102510771059
not, 0.000547598714447, 0.000496986134087, 0.000776982201131, 0.000562109277082, 0.00054226712227
or, 0.00575630553401, 0.0055307456922, 0.00519980396141, 0.00597051205117, 0.00580894369336
pop, 0.0228948414897, 0.0238766338419, 0.0211458694431, 0.0269204767294, 0.02484029119
push, 0.0154761827154, 0.0160739515368, 0.0175478441732, 0.0182305711486, 0.0165948596048
rep, 0.000280318389538, 0.000255592868959, 0.000723191125668, 0.000372207494284, 0.000267419402763
ret, 0.0149742172272, 0.0153568715433, 0.00910862211172, 0.0102622923424, 0.0162531570346
set, 0.00584757198641, 0.00616972786459, 0.00534922361548, 0.00659338989874, 0.00639578071609
shift, 0.0137877533459, 0.0122826573139, 0.0125572277275, 0.0130348583713, 0.0123607190611
sse, 0.0118124865545, 0.00870435714844, 0.00900701674695, 0.0109915151883, 0.00919625612836
sub, 0.0197461488817, 0.0200356410056, 0.0208589837073, 0.0252493410408, 0.0202867330263
test, 0.0319367393104, 0.0313669248628, 0.0310434273283, 0.0359142251627, 0.0325731689199
xchg, 0.000345508712687, 0.000326590888114, 0.000268955377315, 0.000379803565596, 0.000349130886941
xor, 0.022340723743, 0.0222862782128, 0.0214327551789, 0.0252417449695, 0.0232506314069


==> plot/cv-dist.csv <==
add,0.0095758688106, 0.0597079037801, 0.00698689956332, 0.00931325615806, 0.027139874739, 
and,0.00650361090053, 0.00429553264605, 0.0136141792962, 0.0111410914788, 0.00574112734864, 
call,0.0254957507082, 0.0365120274914, 0.0497302851272, 0.0775524414657, 0.0887265135699, 
cmov,0.00031919562702, 0.00128865979381, 0.000256871307475, 0.00121855688049, 0.00104384133612, 
cmp,0.037944380162, 0.0618556701031, 0.0304649370665, 0.0430846897032, 0.0579331941545, 
div,0.00031919562702, 0.00085910652921, 0.000359619830465, 0.000348159108713, 0.0001, 
jmp,0.0101344611579, 0.0120274914089, 0.0120729514513, 0.0149708416746, 0.0276617954071, 
jmp.cond,0.0857040258548, 0.128006872852, 0.0786539943488, 0.110801636348, 0.159707724426, 
lea,0.0326377528628, 0.0287800687285, 0.0368353454919, 0.0264600922622, 0.0276617954071, 
leave,0.00275306228305, 0.0001, 0.00811713331621, 0.00748542083732, 0.0001, 
mov,0.541714878506, 0.326030927835, 0.455843822245, 0.461658978153, 0.352296450939, 
mul,0.00199497266887, 0.00386597938144, 0.00159260210634, 0.00113151710332, 0.00104384133612, 
neg,3.98994533775e-05, 0.00171821305842, 5.1374261495e-05, 0.000261119331535, 0.0001, 
nop,0.00379044807086, 0.0378006872852, 0.00169535062933, 0.00217599442945, 0.0120041753653, 
not,0.000279296173642, 0.000429553264605, 0.00123298227588, 0.000609278440247, 0.00313152400835, 
or,0.00534652675258, 0.00515463917526, 0.00780888774724, 0.00583166507094, 0.00417536534447, 
pop,0.0167976698719, 0.0640034364261, 0.0406370408425, 0.0295935242406, 0.0605427974948, 
push,0.0209073135698, 0.067439862543, 0.0544567171847, 0.0496997127687, 0.0725469728601, 
rep,0.00243386665603, 0.00730240549828, 0.00544567171847, 0.00452606841326, 0.00574112734864, 
ret,0.00602481746, 0.018470790378, 0.0143847932186, 0.0116633301419, 0.0120041753653, 
set,0.0301639867534, 0.00601374570447, 0.005086051888, 0.00739838106014, 0.00313152400835, 
shift,0.0284084108048, 0.0189003436426, 0.0239917801182, 0.0154930803377, 0.00574112734864, 
sse,0.0914495471412, 0.00730240549828, 0.0686873876188, 0.0416920532683, 0.000521920668058, 
sub,0.0176355583929, 0.0296391752577, 0.0248137683021, 0.0221951431804, 0.0213987473904, 
test,0.015640585724, 0.0279209621993, 0.0174672489083, 0.0249804160501, 0.0427974947808, 
xchg,0.00203487212225, 0.00945017182131, 0.00606216285641, 0.0083558186091, 0.00156576200418, 
xor,0.00395004588437, 0.0352233676976, 0.0336501412792, 0.0103577334842, 0.00574112734864, 


==> plot/entropy-data.csv <==
Program, Original, Babel, "Code Virtualizer"
bzip2,
mcf,
regexp,
svm_light,
ofptd,
mongoose,


==> plot/resilience-data-cv.csv <==
bzip2, 0.04
bzip2, 0.05
bzip2, 0.07
bzip2, 0.07
bzip2, 0.09
bzip2, 0.06
bzip2, 0.12
bzip2, 0.05
bzip2, 0.06
bzip2, 0.0
bzip2, 0.06
bzip2, 0.09
bzip2, 0.08
bzip2, 0.11
bzip2, 0.12
bzip2, 0.07
bzip2, 0.10
bzip2, 0.07
bzip2, 0.04
bzip2, 0.05
bzip2, 0.12
bzip2, 0.11
bzip2, 0.0
bzip2, 0.08
bzip2, 0.12
bzip2, 0.00
bzip2, 0.12
bzip2, 0.00
bzip2, 0.10
bzip2, 0.10
bzip2, 0.12
bzip2, 0.05
bzip2, 0.04
bzip2, 0.06
bzip2, 0.11
bzip2, 0.0
bzip2, 0.10
bzip2, 0.12
bzip2, 0.08
bzip2, 0.11
bzip2, 0.08
bzip2, 0.05
bzip2, 0.10
bzip2, 0.05
bzip2, 0.12
bzip2, 0.10
bzip2, 0.06
bzip2, 0.08
bzip2, 0.06
bzip2, 0.12
bzip2, 0.07
bzip2, 0.05
bzip2, 0.0
bzip2, 0.06
mcf, 0.04
mcf, 0.09
mcf, 0.06
mcf, 0.12
mcf, 0.00
mcf, 0.12
mcf, 0.04
mcf, 0.05
mcf, 0.05
mcf, 0.05
mcf, 0.0
mcf, 0.07
mcf, 0.08
regexp, 0.04
regexp, 0.09
regexp, 0.08
regexp, 0.10
regexp, 0.12
regexp, 0.06
regexp, 0.11
regexp, 0.07
regexp, 0.11
regexp, 0.0
regexp, 0.09
svm_light, 0.04
svm_light, 0.05
svm_light, 0.10
svm_light, 0.07
svm_light, 0.12
svm_light, 0.07
svm_light, 0.08
svm_light, 0.00
svm_light, 0.07
svm_light, 0.06
svm_light, 0.04
svm_light, 0.11
svm_light, 0.05
svm_light, 0.05
svm_light, 0.09
svm_light, 0.10
svm_light, 0.05
svm_light, 0.00
svm_light, 0.05
svm_light, 0.08
svm_light, 0.04
svm_light, 0.08
svm_light, 0.09
svm_light, 0.10
svm_light, 0.07
svm_light, 0.04
svm_light, 0.08
svm_light, 0.11
svm_light, 0.04
svm_light, 0.12
svm_light, 0.10
svm_light, 0.00
svm_light, 0.07
svm_light, 0.11
svm_light, 0.09
svm_light, 0.06
svm_light, 0.08
svm_light, 0.00
svm_light, 0.04
svm_light, 0.09
svm_light, 0.06
svm_light, 0.05
svm_light, 0.08
svm_light, 0.11
svm_light, 0.08
svm_light, 0.07
svm_light, 0.07
svm_light, 0.11
svm_light, 0.00
svm_light, 0.07
svm_light, 0.09
svm_light, 0.11
svm_light, 0.06
oftpd, 0.04
oftpd, 0.05
oftpd, 0.04
oftpd, 0.07
oftpd, 0.10
oftpd, 0.06
oftpd, 0.07
oftpd, 0.08
oftpd, 0.11
oftpd, 0.0
oftpd, 0.0
oftpd, 0.04
oftpd, 0.03
oftpd, 0.12
oftpd, 0.11
oftpd, 0.05
oftpd, 0.08
oftpd, 0.08
oftpd, 0.09
oftpd, 0.08
oftpd, 0.04
oftpd, 0.07
oftpd, 0.03
oftpd, 0.06
oftpd, 0.11
oftpd, 0.07
oftpd, 0.05
oftpd, 0.03
oftpd, 0.09
oftpd, 0.11
oftpd, 0.11
oftpd, 0.08
oftpd, 0.11
oftpd, 0.12
oftpd, 0.03
oftpd, 0.08
oftpd, 0.09
oftpd, 0.09
oftpd, 0.11
oftpd, 0.03
oftpd, 0.05
oftpd, 0.11
oftpd, 0.06
oftpd, 0.07
oftpd, 0.04
oftpd, 0.06
oftpd, 0.03
oftpd, 0.10
mongoose, 0.04
mongoose, 0.08
mongoose, 0.07
mongoose, 0.04
mongoose, 0.06
mongoose, 0.10
mongoose, 0.10
mongoose, 0.03
mongoose, 0.11
mongoose, 0.11
mongoose, 0.08
mongoose, 0.06
mongoose, 0.05
mongoose, 0.00
mongoose, 0.05
mongoose, 0.08
mongoose, 0.03
mongoose, 0.04
mongoose, 0.11
mongoose, 0.04
mongoose, 0.00
mongoose, 0.06
mongoose, 0.04
mongoose, 0.12
mongoose, 0.06
mongoose, 0.12
mongoose, 0.04
mongoose, 0.11
mongoose, 0.12
mongoose, 0.04
mongoose, 0.09
mongoose, 0.10
mongoose, 0.10
mongoose, 0.05
mongoose, 0.11
mongoose, 0.06
mongoose, 0.10
mongoose, 0.08
mongoose, 0.11
mongoose, 0.08
mongoose, 0.12
mongoose, 0.07
mongoose, 0.08
mongoose, 0.07
mongoose, 0.06
mongoose, 0.09
mongoose, 0.08
mongoose, 0.09
mongoose, 0.08
mongoose, 0.06
mongoose, 0.12
mongoose, 0.12
mongoose, 0.07
mongoose, 0.07
mongoose, 0.12
mongoose, 0.08
mongoose, 0.00
mongoose, 0.04
mongoose, 0.05
mongoose, 0.08
mongoose, 0.04
mongoose, 0.06
mongoose, 0.09
mongoose, 0.04
mongoose, 0.08
mongoose, 0.10
mongoose, 0.12
mongoose, 0.10
mongoose, 0.07
mongoose, 0.09
mongoose, 0.10
mongoose, 0.07
mongoose, 0.08
mongoose, 0.04
mongoose, 0.08
mongoose, 0.04
mongoose, 0.10
mongoose, 0.10
mongoose, 0.06
mongoose, 0.00
mongoose, 0.07
mongoose, 0.08
mongoose, 0.12
mongoose, 0.07
mongoose, 0.05
mongoose, 0.09
mongoose, 0.12
mongoose, 0.09
mongoose, 0.08
mongoose, 0.04
mongoose, 0.06
mongoose, 0.07
mongoose, 0.07
mongoose, 0.0
mongoose, 0.08
mongoose, 0.07
mongoose, 0.06
mongoose, 0.05
mongoose, 0.11
mongoose, 0.12


==> plot/resilience-data.csv <==
bzip2, 0.0434782608696
bzip2, 0.0337624313762
bzip2, 0.142857142857
bzip2, 1.0
bzip2, 0.0384615384615
bzip2, 0.375
bzip2, 0
bzip2, 0.5
bzip2, 1.0
bzip2, 0.166666666667
bzip2, 0.333333333333
bzip2, 0
bzip2, 0.5
bzip2, 0.0551746755763
bzip2, 0
bzip2, 0
bzip2, 0
bzip2, 0
bzip2, 0
bzip2, 0
bzip2, 0
bzip2, 0
bzip2, 0
bzip2, 0
mcf, 0
mcf, 0
mcf, 0
mcf, 0.155555555556
mcf, 0.09115
mcf, 0.09115
mcf, 0.0833333333333
mcf, 0
regexp, .02
regexp, .02
regexp, 0
regexp, .03
regexp, 0
regexp, .06
regexp, 0
svm_light, 0.2
svm_light, 1.0
svm_light, 0.375
svm_light, 0.333333333333
svm_light, 0.0454545454545
svm_light, 0.25
svm_light, 0.375
svm_light, 0.0833333333333
svm_light, 0.0833333333333
svm_light, 0.25
svm_light, 0.137555301297
svm_light, 0.0818713450292
svm_light, 0.2
svm_light, 0.2
svm_light, 0.162037037037
svm_light, 0.125
svm_light, 0.255
svm_light, 0.03465003465
svm_light, 0.171428571429
svm_light, 0.277777777778
svm_light, 0.0350985221675
svm_light, 0.13
svm_light, 0.166666666667
svm_light, 0.0714285714286
svm_light, 1.0
svm_light, 0.111111111111
svm_light, 0.0833333333333
svm_light, 1
svm_light, 1
svm_light, 0
svm_light, 0
svm_light, 0
oftpd, 0.229
oftpd, 0
oftpd, 0.455
oftpd, 0.265
oftpd, 0.229
oftpd, 0
oftpd, 0
oftpd, 0.043
oftpd, 0.088
oftpd, 0.088
oftpd, 0.231
oftpd, 0.038
oftpd, 0.143
oftpd, 0.091
oftpd, 0
oftpd, 0
oftpd, 0.103
oftpd, 0.065
oftpd, 0
oftpd, 0
oftpd, 0
oftpd, 0
oftpd, 0
oftpd, 0.059
oftpd, 0
oftpd, 0
oftpd, 0
oftpd, 0
oftpd, 0.222
mongoose, 0
mongoose, .004
mongoose, 0
mongoose, 0
mongoose, 0
mongoose, 0.111
mongoose, 0.182
mongoose, 0.123
mongoose, 0
mongoose, 0
mongoose, 0
mongoose, .004
mongoose, 0.065
mongoose, .125
mongoose, .125
mongoose, 0.037
mongoose, 0.092
mongoose, 0
mongoose, 0
mongoose, 0.125
mongoose, 0.125
mongoose, 0
mongoose, .142
mongoose, .125
mongoose, .25
mongoose, 0.065
mongoose, 1.0
mongoose, 1.0
mongoose, 0
mongoose, 0

bzip, 0.14
bzip, 0.19
bzip, 0.12
bzip, 0.18
bzip, 0.07
bzip, 0.08
bzip, 0.19
bzip, 0.14
bzip, 0.17
bzip, 0.15
bzip, 0.22
bzip, 0.14
bzip, 0.15
bzip, 0.19
bzip, 0.01
bzip, 0.16
bzip, 0.22
bzip, 0.16
bzip, 0.08
bzip, 0.09
bzip, 0.10
bzip, 0.02mcf, 0.11
mcf, 0.08
mcf, 0.05
mcf, 0.09
mcf, 0.12mongoose, 0.06
mongoose, 0.12
mongoose, 0.04
mongoose, 0.04
mongoose, 0.03
mongoose, 0.11
mongoose, 0.15
mongoose, 0.05
mongoose, 0.10
mongoose, 0.15
mongoose, 0.13
mongoose, 0.06
mongoose, 0.08
mongoose, 0.08
mongoose, 0.13
mongoose, 0.09
mongoose, 0.03
mongoose, 0.03
mongoose, 0.07
mongoose, 0.13
mongoose, 0.06
mongoose, 0.12
mongoose, 0.09
mongoose, 0.15
mongoose, 0.04
mongoose, 0.04
mongoose, 0.15
mongoose, 0.15
mongoose, 0.03
mongoose, 0.07
mongoose, 0.13
mongoose, 0.13
mongoose, 0.05
mongoose, 0.12
mongoose, 0.09
mongoose, 0.12
mongoose, 0.07
mongoose, 0.12
mongoose, 0.04oftpd, 0.06
oftpd, 0.07
oftpd, 0.04
oftpd, 0.12
oftpd, 0.04
oftpd, 0.05
oftpd, 0.04
oftpd, 0.13
oftpd, 0.07
oftpd, 0.03
oftpd, 0.11
oftpd, 0.03
oftpd, 0.04
oftpd, 0.14
oftpd, 0.05
oftpd, 0.09
oftpd, 0.03
oftpd, 0.13
oftpd, 0.13
regexp, 0.05
regexp, 0.12
regexp, 0.08
regexp, 0.11
regexp, 0.03
svm_light, 0.06
svm_light, 0.04
svm_light, 0.03
svm_light, 0.08
svm_light, 0.09
svm_light, 0.03
svm_light, 0.14
svm_light, 0.14
svm_light, 0.10
svm_light, 0.14
svm_light, 0.10
svm_light, 0.12
svm_light, 0.10
svm_light, 0.14
svm_light, 0.07
svm_light, 0.10
svm_light, 0.11
svm_light, 0.06
svm_light, 0.10
svm_light, 0.09
svm_light, 0.12


==> plot/size-data.csv <==
-.10, 274,  23,  23,			  118,  213, 193
0, 1345, 1072, 1074,			 1224, 1633, 1764
0.01, -, -, -,				 -, -, 1779
0.03, -, -, -, 				-, 1667, 1810
0.04, -, 1111, -,			 -, 1672, -
0.048, 1440, -, 1080, 			1254, -, -
0.06, -, -, -, 				-, -, 1885
0.063, 1463, -, -,			-, -, -
0.07, -, -, -,  			-, 1672, -
0.08, -, 1134, -,  			-, -, -
0.09, -, -, 1084, 			-, -, -
0.1, -, -, -,				-, -, 1920
0.102, 1573, -, -, 			-, -, -
0.115, -, -, -,  			-, 1733, -
0.13, -, -,-, 				-, -, 1933
0.134, 1602, -, -, 			-, -, -
0.14, -, -, -, 				1293, -, -
0.156, -, -, -,  			-, 1784, -
0.16, -, 1157, -, 			-, -, 1951
0.182, -, -, 1097, 			-, -, -
0.194, -, -, -, 			1308, -, -
0.198, -, -, -,  			-, 1856, -
0.20,  -, 1165, -, 			-, -, 1983
0.203, 1827, -, -, 			-, -, -
0.23, -, -, -, 				-, -, 2040
0.24, -, 1206, -, 			-, 1901, -
0.250, 1902, -, -, 			1351, -, -
0.26, -, -, -, 				-, -, 2070
0.273, -, -, 1107,			-, -, -
0.28, -, -, -,  			-, 1932, -
0.287, 1990, -, -, 			-, -, -
0.30, -, -, -, 				-, -, 2107
0.32, -, 1219, -, 			-, 1973, -
0.341, -, -, -, 			1407, -, -
0.361, 2049, -, -, 			-, -, -
0.363, -, -, 1132, 			-, -, -
0.4, 2098, 1223, 1156, 		1403, 2012, 2298


==> plot/spec-dist.csv <==
add, 0.056179088454, 0.0303594161343
and, 0.00527128832794, 0.0045482129746
call, 0.060972354345, 0.0343165112022
cmov, 0.00402955951691, 0.0014449292096
cmp, 0.0537859364756, 0.0201270185575
div, 0.000409689311891, 0.000554453120162
jmp, 0.0332351963413, 0.00871774404459
jmp.cond, 0.0902166676522, 0.0283023498705
lea, 0.0296125279302, 0.00988016504003
leave, 0.000259445569918, 0.000583785559034
mov, 0.461761208779, 0.0470772109437
mul, 0.00429210660675, 0.00414666019755
neg, 0.000755071306117, 0.000798150042166
nop, 0.00209136832325, 0.000789280935973
not, 0.000615246193505, 0.000629052250891
or, 0.00321558985647, 0.00296071991458
pop, 0.021709983339, 0.0113324165218
push, 0.0168960064969, 0.00920186049977
rep, 0.00114190212972, 0.00111190807287
ret, 0.0100030470056, 0.00384893239138
set, 0.00400295665894, 0.00252303675101
shift, 0.0210573906137, 0.0202901712037
sse, 0.0146951715557, 0.0122488009953
sub, 0.0233899605547, 0.00584346916858
test, 0.037928762644, 0.0129415504149
xchg, 0.00132647930192, 0.000670739111369
xor, 0.0164862465167, 0.00762429166589

